Bounded Fitting for Expressive Description Logics

Bounded fitting is an attractive paradigm for learning logical formulas from labeled data examples that offers PAC-style generalization guarantees and can often be implemented leveraging SAT solvers. It has been successfully applied to learning concepts of the description logic ALC. We study bounded fitting for learning concepts in expressive description logics that extend ALC with inverse roles, qualified number restrictions, and feature comparisons. We investigate under which conditions bounded fitting keeps its favorable theoretical properties in this setting, and implement it using a SAT solver. We compare our tool with state-of-the-art concept learners with encouraging results, demonstrating that it is a practical approach to expressive concept learning.

==> data/data_avg.csv <==
m,a_avg_alcsat,a_avg_evo,a_avg_tdl,f_avg_alcsat,f_avg_evo,f_avg_tdl
9,1.0,0.760908,0.5555555555555556,1.0,0.8088888888888889,0.6703962703962704
8,1.0,0.8046599999999999,0.775,1.0,0.7868831168831169,0.8286868686868688
7,1.0,0.8242840000000001,0.6285714285714286,1.0,0.8142857142857143,0.6833333333333333
6,1.0,0.771428,0.7333333333333334,1.0,0.7714285714285714,0.7928571428571428
5,1.0,0.813334,0.72,1.0,0.8133333333333332,0.76
4,1.0,0.8,0.8,1.0,0.8400000000000001,0.8400000000000001
35,0.8,0.66667,0.6,0.8108108108108109,0.7391304347826086,0.7083333333333333
33,0.8181818181818182,0.65306,0.5757575757575758,0.8235294117647058,0.75,0.6956521739130436
32,0.78125,0.69767,0.53125,0.7878787878787878,0.6976744186046512,0.6666666666666666
29,0.8620689655172413,0.75676,0.5517241379310345,0.8571428571428571,0.7222222222222223,0.6829268292682926
28,0.8571428571428572,0.73985,0.5892857142857143,0.8582375478927202,0.72953216374269,0.7017543859649122
27,0.8271604938271605,0.7064566666666666,0.6172839506172839,0.8095875139353401,0.7157157157157158,0.7164299637983849
26,0.8205128205128206,0.6828833333333333,0.5897435897435898,0.8141025641025642,0.7135531135531133,0.6932178932178932
25,0.84,0.7146466666666665,0.5866666666666668,0.8221343873517787,0.7071473750790638,0.6991596638655461
24,0.8333333333333333,0.737448,0.6083333333333334,0.8183113118765293,0.7329277230605504,0.7128169742970503
23,0.8782608695652174,0.728928,0.5826086956521739,0.8728831168831169,0.7372944297082229,0.6963709677419355
22,0.8909090909090909,0.702456,0.6,0.8816678058783323,0.7498152709359607,0.7144086021505377
21,0.838095238095238,0.706272,0.6095238095238095,0.8440884820747522,0.710417806969531,0.7100893997445722
20,0.9,0.6969079999999999,0.6100000000000001,0.8955555555555555,0.7384615384615385,0.7195767195767196
19,0.8526315789473683,0.72,0.6,0.8520634920634921,0.732,0.7033846153846154
18,0.8666666666666668,0.673798,0.5555555555555556,0.8635844513243894,0.6758431372549019,0.6675942028985506
17,0.8235294117647058,0.6733359999999999,0.5411764705882353,0.8383900928792569,0.6799999999999999,0.672463768115942
16,0.95,0.71268,0.5875,0.9425641025641026,0.6799999999999999,0.6799999999999999
15,0.9466666666666667,0.70807,0.6133333333333334,0.9425641025641026,0.7221052631578948,0.7073684210526316
14,0.9857142857142858,0.669176,0.5857142857142857,0.9818181818181818,0.6840336134453782,0.6745098039215686
13,1.0,0.6910200000000001,0.6307692307692307,1.0,0.7068627450980391,0.7147058823529411
12,0.9166666666666666,0.76,0.7,0.9202797202797204,0.7699999999999999,0.7699999999999999
11,0.9454545454545455,0.74115,0.6181818181818182,0.9333333333333332,0.7444444444444444,0.7121794871794871
10,0.96,0.79487,0.6,0.9555555555555555,0.81002331002331,0.7157509157509158

